Dynamics and spin alignment in massive, gravito-turbulent circumbinary discs around supermassive black hole binaries

Parsec-scale separation supermassive black hole binaries in the centre of gas-rich galaxy merger remnants could be surrounded by massive circumbinary discs (CBDs). Black hole mass and spin evolution during the gas-rich binary inspiral are crucial in determining the direction and power of relativistic jets that radio observations with LOFAR and SKAO will probe, and for predicting gravitational wave (GW) emission that IPTA and LISA will measure. We present 3D hydrodynamic simulations capturing gas-rich, self-gravitating CBDs around a $2\times 10^6$ M$_{\odot}$ supermassive black hole binary, that probe different mass ratios, eccentricities and inclinations. We employ a sub-grid Shakura-Sunyaev accretion disc to self-consistently model black hole mass and spin evolution together with super-Lagrangian refinement techniques to resolve gas flows, streams and mini-discs within the cavity, which play a fundamental role in torquing and feeding the binary. We find that higher mass ratio and eccentric binaries result in larger cavities, while retrograde binaries result in smaller cavities. All of the simulated binaries are expected to shrink with net gravitational torques being negative. Unlike previous simulations, we do not find preferential accretion onto the secondary black hole. This implies smaller chirp masses at coalescence and hence a weaker GW background. Critically this means that spin-alignment is faster than the binary inspiral timescale even for low mass ratios. When considering initially misaligned systems, the orientation of the mini-discs around each black hole can vary significantly. We discuss the implications of this behaviour for black hole spin alignment and highlight the need for broader parameter space studies of misaligned systems to understand the impact on black hole recoil velocities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
